Continuous Convexity Measures

Methods for measuring convexity defects of compacts in R^n abound. However, none of the those measures seems to take into account continuity. Continuity in convexity measure is essential for optimization, stability analysis, global optimality, convergence analysis, and accurate modelling as it ensures robustness and facilitates the development of efficient algorithms for solving convex optimization problems. This paper revisits the axioms underlying convexity measures by enriching them with a continuity hypothesis in Hausdorff's sense. Having provided the concept's theoretical grounds we state a theorem underlining the necessity of restricting ourselves to non-point compacts. We then construct a continuous convexity measure and compare it to existing measures. Importante note : This work is not a research article. It is an undergraduate project undertaken as part of a computer science course at \'Ecole normale sup\'erieure. It should therefore not be considered as a peer reviewed research paper.

==> zunic-rosin.txt <==
il y a une nouvelle mesure de convexit prsente ici, mais elle n'a pas de bonnes proprits cf fig 12) b)

la classique avec la mesure de l'enveloppe convexe.

sensible aux petites modifications -> on corrige avec la continuit




